Measurement of $W^+W^-$ production in association with one jet in proton--proton collisions at $\sqrt{s} =8$ TeV with the ATLAS detector

The production of $W$ boson pairs in association with one jet in $pp$ collisions at $\sqrt{s} = 8$ TeV is studied using data corresponding to an integrated luminosity of 20.3 fb$^{-1}$ collected by the ATLAS detector during 2012 at the CERN Large Hadron Collider. The cross section is measured in a fiducial phase-space region defined by the presence of exactly one electron and one muon, missing transverse momentum and exactly one jet with a transverse momentum above 25 GeV and a pseudorapidity of $|\eta|<4.5$. The leptons are required to have opposite electric charge and to pass transverse momentum and pseudorapidity requirements. The fiducial cross section is found to be $\sigma^{\mathrm{fid,1\textrm{-}jet}}_{WW}=136\pm6($stat$)\pm14($syst$)\pm3($lumi$)$ fb. In combination with a previous measurement restricted to leptonic final states with no associated jets, the fiducial cross section of $WW$ production with zero or one jet is measured to be $\sigma^{\mathrm{fid,}\leq\mathrm{1\textrm{-}jet}}_{WW}=511\pm9($stat$)\pm26($syst$)\pm10($lumi$)$ fb. The ratio of fiducial cross sections in final states with one and zero jets is determined to be $0.36\pm0.05$. Finally, a total cross section extrapolated from the fiducial measurement of $WW$ production with zero or one associated jet is reported. The measurements are compared to theoretical predictions and found in good agreement.

==> Metadata.txt <==
Title: Measurement of $W^+W^-$ production in association with one jet in proton--proton collisions at $\sqrt{s} =8$ TeV with the ATLAS detector
Authors: The ATLAS Collaboration
Comments: 16 pages plus author list + cover page (34 pages total), 2 figures, 2 tables, submitted to PLB, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-24/
Report Number: CERN-EP-2016-186

The production of $W$ boson pairs in association with one jet in $pp$ collisions at $\sqrt{s} = 8$ TeV is studied using data corresponding to an integrated luminosity of 20.3 fb$^{-1}$ collected by the ATLAS detector during 2012 at the CERN Large Hadron Collider. The cross section is measured in a fiducial phase-space region defined by the presence of exactly one electron and one muon, missing transverse momentum  and exactly one jet with a transverse momentum above 25 GeV and a pseudorapidity of $|\eta|<4.5$. The leptons are required to have opposite electric charge and to pass transverse momentum and pseudorapidity requirements. The fiducial cross section is found to be $\sigma^{\mathrm{fid,1\textrm{-}jet}}_{WW}=136\pm6($stat$)\pm14($syst$)\pm3($lumi$)$ fb. In combination with a previous measurement restricted to leptonic final states with no associated jets, the fiducial cross section of $WW$ production with zero or one jet is measured to be $\sigma^{\mathrm{fid,}\leq\mathrm{1\textrm{-}jet}}_{WW}=511\pm9($stat$)\pm26($syst$)\pm10($lumi$)$ fb. The ratio of  fiducial cross sections in final states with  one and zero jets is determined to be $0.36\pm0.05$. Finally, a total cross section extrapolated from the fiducial measurement of $WW$ production with zero or one associated jet is reported.  The measurements are compared to theoretical predictions and found in good agreement.

